Spectroscopic observations of progenitor activity 100 days before a Type Ibn supernova

Obtaining spectroscopic observations of the progenitors of core-collapse supernovae is often unfeasible due to an inherent lack of knowledge as to which stars will go supernova and when they will explode. In this letter, we present photometric and spectroscopic observations of the progenitor activity of SN 2023fyq in the preceding 150 days before the He-rich progenitor exploded as a Type Ibn supernova. The progenitor of SN 2023fyq shows an exponential rise in flux prior to core-collapse. Complex He I emission line features are observed, with a P-Cygni like profile, as well as an evolving broad base with velocities on the order of 10,000 km/s, possibly due to electron scattering. The luminosity and evolution of SN 2023fyq are consistent with a faint Type Ibn, reaching a peak r-band magnitude of 18.1 mag, although there is some uncertainty in the distance to the host, NGC 4388, located in the Virgo cluster. We present additional evidence of asymmetric He-rich material being present prior to the explosion of SN 2023fyq, as well as after, suggesting this material has survived the ejecta-CSM interaction. Broad [O I] and the Ca II triplet lines are observed at late phases, confirming that SN 2023fyq was a genuine supernova rather than a non-terminal interacting transient. SN 2023fyq provides insight into the final moments of a massive star's life, highlighting that the progenitor is likely highly unstable before core-collapse.

==> tables/author_acknowledgments.txt <==

We thank the anonymous referee for their comments on host extinction and CSM mass, which have improved the paper. SJB would like to thank M. Fraser and A. Guinness for their insights into late time stellar evolution and precursor events. 
SJB and RL acknowledges their support by the European Research Council (ERC) under the European Union’s Horizon Europe research and innovation programme (grant agreement No. 10104229 - TransPIre).
 S. Schulze is partially supported by LBNL Subcontract NO. 7707915 and by the G.R.E.A.T. research environment, funded by Vetenskapsr{\aa}det,  the Swedish Research Council, project number 2016-06012. 

==> tables/author_institutions.txt <==
\institute{
The Oskar Klein Centre, Department of Astronomy, Stockholm University, AlbaNova, SE-106 91 Stockholm, Sweden 
  \and 
 Department of Particle Physics and Astrophysics, Weizmann Institute of Science, 234 Herzl St, 7610001 Rehovot, Israel 
  \and 
 Center for Interdisciplinary Exploration and Research in Astrophysics (CIERA), Northwestern University, 1800 Sherman Ave., Evanston, IL 60201, USA 
  \and 
 The Oskar Klein Centre, Department of Physics, Stockholm University, Albanova University Center, 106 91 Stockholm, Sweden 
  \and 
 Division of Physics, Mathematics and Astronomy, California Institute of Technology, Pasadena, CA 91125, USA 
  \and 
 MIT-Kavli Institute for Astrophysics and Space Research, 77 Massachusetts Ave., Cambridge, MA 02139, USA 
  \and 
 Astrophysics Research Institute, Liverpool John Moores University, IC2, Liverpool Science Park, 146 Brownlow Hill, Liverpool L3 5RF, UK 
  \and 
 Caltech Optical Observatories, California Institute of Technology, Pasadena, CA 91125, USA 
  \and 
 School of Physics and Astronomy, University of Minnesota, Minneapolis, MN 55455, USA 
  \and 
 IPAC, California Institute of Technology, 1200 E. California Blvd, Pasadena, CA 91125, USA 
  \and 
 Post Observatory, Lexington, MA 02421, USA 
  \and 
 Department of Physics \& Astronomy, University of California Los Angeles, PAB 430 Portola Plaza, Los Angeles, CA 90095-1547, USA
 }

==> tables/author_list.txt <==
\author{
S. J. Brennan\inst{1} \href{https://orcid.org/0000-0003-1325-6235}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
J. Sollerman\inst{1} \href{https://orcid.org/0000-0003-1546-6615}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
I. Irani\inst{2} \href{https://orcid.org/0000-0002-7996-8780}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
S. Schulze\inst{3,4} \href{https://orcid.org/0000-0001-6797-1889}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
P. Chen\inst{2} \href{https://orcid.org/0000-0003-0853-6427}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
K. K. Das\inst{5} \href{https://orcid.org/0000-0001-8372-997X}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
K. De\inst{6} \href{https://orcid.org/0000-0002-8989-0542}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
C. Fransson\inst{1} \href{https://orcid.org/0000-0001-8532-3594}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
A. Gal-Yam\inst{2} \href{https://orcid.org/0000-0002-3653-5598}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
A. Gkini\inst{1} \href{https://orcid.org/0009-0000-9383-2305}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
K. R. Hinds\inst{7} \href{https://orcid.org/0000-0002-0129-806X}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
R. Lunnan\inst{1} \href{https://orcid.org/0000-0001-9454-4639}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
D. Perley\inst{7} \href{https://orcid.org/000-0001-8472-1996}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
YJ. Qin\inst{5} \href{https://orcid.org/0000-0003-3658-6026}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
R. Stein\inst{5} \href{https://orcid.org/0000-0003-2434-0387}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
J. Wise\inst{7} \href{https://orcid.org/0000-0003-0733-2916}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
L. Yan\inst{8} \href{https://orcid.org/0000-0003-1710-9339}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
E. A. Zimmerman\inst{2} \href{https://orcid.org/0000-0001-8985-2493}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
S. Anand\inst{5} \href{https://orcid.org/0000-0003-3768-7515}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
R. J. Bruch\inst{2} \href{https://orcid.org/0000-0001-8208-2473}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
R. Dekany\inst{8} \href{https://orcid.org/0000-0002-5884-7867}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
A. J. Drake\inst{5} \href{https://orcid.org}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
C. Fremling\inst{8} \href{https://orcid.org/0000-0002-4223-103X}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
B. Healy\inst{9} \href{https://orcid.org/0000-0002-7718-7884}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
V. Karambelkar\inst{5} \href{https://orcid.org/0000-0003-2758-159X}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
M. M. Kasliwal\inst{5} \href{https://orcid.org/0000-0002-5619-4938}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
M. Kong\inst{5} \href{https://orcid.org}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
  S. R. Kulkarni\inst{5} \href{https://orcid.org/0000-0001-5390-8563}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
F. J. Masci\inst{10} \href{https://orcid.org/0000-0002-8532-9395}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
R. S. Post\inst{11} \href{https://orcid.org/0000-0003-3244-0337}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
J. Purdum\inst{8} \href{https://orcid.org/0000-0003-1227-3738}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
R. Michael Rich\inst{12} \href{https://orcid.org/0000-0003-0427-8387}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}\and
A. Wold\inst{10} \href{https://orcid.org/0000-0002-9998-6732}{\includegraphics[scale=0.05]{figures/ORCIDiD_iconvector.eps}}}
